Generic Lithography Modeling with Dual-band Optics-Inspired Neural Networks

Lithography simulation is a critical step in VLSI design and optimization for manufacturability. Existing solutions for highly accurate lithography simulation with rigorous models are computationally expensive and slow, even when equipped with various approximation techniques. Recently, machine learning has provided alternative solutions for lithography simulation tasks such as coarse-grained edge placement error regression and complete contour prediction. However, the impact of these learning-based methods has been limited due to restrictive usage scenarios or low simulation accuracy. To tackle these concerns, we introduce an dual-band optics-inspired neural network design that considers the optical physics underlying lithography. To the best of our knowledge, our approach yields the first published via/metal layer contour simulation at 1nm^2/pixel resolution with any tile size. Compared to previous machine learning based solutions, we demonstrate that our framework can be trained much faster and offers a significant improvement on efficiency and image quality with 20X smaller model size. We also achieve 85X simulation speedup over traditional lithography simulator with 1% accuracy loss.

==> 24opc.dat <==
%% LaTeX2e file `24opc.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/03/12.
%%
iter doinn unet
1 0.816047 0.814894
2 0.848619 0.837634
3 0.878126 0.862317
4 0.900847 0.877022
5 0.916614 0.888574
6 0.92843 0.896033
7 0.939226 0.905651
8 0.94911 0.912041
9 0.956774 0.919426
10 0.962832 0.924627
11 0.967179 0.925792
12 0.971606 0.927593
13 0.97415 0.928472
14 0.976575 0.93019
15 0.978204 0.932172
16 0.979694 0.932494
17 0.980726 0.934498
18 0.981912 0.934494
19 0.982895 0.936643
20 0.98385 0.938837
21 0.984747 0.94021
22 0.985563 0.93959
23 0.986119 0.939804
24 0.986709 0.939505
 

